Positivity-preserving entropy filtering for the ideal magnetohydrodynamics equations

In this work, we present a positivity-preserving adaptive filtering approach for discontinuous spectral element approximations of the ideal magnetohydrodynamics equations. This approach combines the entropy filtering method (Dzanic and Witherden, J. Comput. Phys., 468, 2022) for shock capturing in gas dynamics along with the eight-wave method for enforcing a divergence-free magnetic field. Due to the inclusion of non-conservative source terms, an operator-splitting approach is introduced to ensure that the positivity and entropy constraints remain satisfied by the discrete solution. Furthermore, a computationally efficient algorithm for solving the optimization process for this nonlinear filtering approach is presented. The resulting scheme can robustly resolve strong discontinuities on general unstructured grids without tunable parameters while recovering high-order accuracy for smooth solutions. The efficacy of the scheme is shown in numerical experiments on various problems including extremely magnetized blast waves and three-dimensional magnetohydrodynamic instabilities.

==> figs/data/briowu_shocktube_ref_250.csv <==
Bx,By,rho,x,p,u,v
0.75,1,1,-0.5,1,-5.33E-15,-1.81E-14
0.75,1,1,-0.496,1,-1.36E-13,-2.79E-13
0.75,1,1,-0.492,1,-1.39E-13,-3.58E-13
0.75,1,1,-0.488,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.484,1,-1.39E-13,-3.62E-13
0.75,1,1,-0.48,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.476,1,-1.39E-13,-3.62E-13
0.75,1,1,-0.472,1,-1.39E-13,-3.68E-13
0.75,1,1,-0.468,1,-1.39E-13,-3.67E-13
0.75,1,1,-0.464,1,-1.39E-13,-3.62E-13
0.75,1,1,-0.46,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.456,1,-1.39E-13,-3.66E-13
0.75,1,1,-0.452,1,-1.39E-13,-3.66E-13
0.75,1,1,-0.448,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.444,1,-1.39E-13,-3.67E-13
0.75,1,1,-0.44,1,-1.39E-13,-3.65E-13
0.75,1,1,-0.436,1,-1.39E-13,-3.63E-13
0.75,1,1,-0.432,1,-1.39E-13,-3.65E-13
0.75,1,1,-0.428,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.424,1,-1.39E-13,-3.62E-13
0.75,1,1,-0.42,1,-1.39E-13,-3.67E-13
0.75,1,1,-0.416,1,-1.39E-13,-3.65E-13
0.75,1,1,-0.412,1,-1.39E-13,-3.63E-13
0.75,1,1,-0.408,1,-1.39E-13,-3.67E-13
0.75,1,1,-0.404,1,-1.39E-13,-3.65E-13
0.75,1,1,-0.4,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.396,1,-1.39E-13,-3.67E-13
0.75,1,1,-0.392,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.388,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.384,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.38,1,-1.39E-13,-3.65E-13
0.75,1,1,-0.376,1,-1.39E-13,-3.65E-13
0.75,1,1,-0.372,1,-1.39E-13,-3.65E-13
0.75,1,1,-0.368,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.364,1,-1.39E-13,-3.62E-13
0.75,1,1,-0.36,1,-1.39E-13,-3.65E-13
0.75,1,1,-0.356,1,-1.39E-13,-3.63E-13
0.75,1,1,-0.352,1,-1.39E-13,-3.65E-13
0.75,1,1,-0.348,1,-1.39E-13,-3.62E-13
0.75,1,1,-0.344,1,-1.39E-13,-3.68E-13
0.75,1,1,-0.34,1,-1.39E-13,-3.67E-13
0.75,1,1,-0.336,1,-1.39E-13,-3.63E-13
0.75,1,1,-0.332,1,-1.39E-13,-3.66E-13
0.75,1,1,-0.328,1,-1.39E-13,-3.63E-13
0.75,1,1,-0.324,1,-1.39E-13,-3.61E-13
0.75,1,1,-0.32,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.316,1,-1.39E-13,-3.65E-13
0.75,1,1,-0.312,1,-1.39E-13,-3.61E-13
0.75,1,1,-0.308,1,-1.39E-13,-3.69E-13
0.75,1,1,-0.304,1,-1.39E-13,-3.67E-13
0.75,1,1,-0.3,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.296,1,-1.39E-13,-3.68E-13
0.75,1,1,-0.292,1,-1.39E-13,-3.66E-13
0.75,1,1,-0.288,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.284,1,-1.39E-13,-3.69E-13
0.75,1,1,-0.28,1,-1.39E-13,-3.68E-13
0.75,1,1,-0.276,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.272,1,-1.39E-13,-3.66E-13
0.75,1,1,-0.268,1,-1.39E-13,-3.67E-13
0.75,1,1,-0.264,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.26,1,-1.39E-13,-3.64E-13
0.75,1,1,-0.256,1,-1.49E-13,-3.64E-13
0.75,1,1,-0.252,1,-2.07E-13,-3.46E-13
0.75,1,1,-0.248,1,-3.03E-13,-2.83E-13
0.75,1,1,-0.244,1,-3.62E-13,-2.60E-13
0.75,1,1,-0.24,1,-3.70E-13,-2.58E-13
0.75,1,1,-0.236,1,-3.67E-13,-2.61E-13
0.75,1,1,-0.232,1,-3.71E-13,-2.59E-13
0.75,1,1,-0.228,1,-3.65E-13,-2.63E-13
0.75,1,1,-0.224,1,-3.69E-13,-2.60E-13
0.75,1,1,-0.22,1,-3.08E-13,-2.71E-13
0.75,1,1,-0.216,1,-5.53E-14,-3.15E-13
0.75,1,1,-0.212,1,1.97E-13,-3.61E-13
0.75,1,1,-0.208,1,4.59E-13,-3.90E-13
0.75,1,1,-0.204,1,7.14E-13,-4.36E-13
0.75,1,1,-0.2,1,9.67E-13,-4.82E-13
0.75,1,1,-0.196,1,1.21E-12,-5.24E-13
0.75,1,1,-0.192,1,2.14E-12,-7.53E-13
0.75,1,1,-0.188,1,1.10E-07,-3.12E-08
0.75,0.999867,0.99989,-0.184,0.99978,0.000197273,-5.58E-05
0.75,0.995437,0.996238,-0.18,0.99249,0.00674921,-0.00191478
0.75,0.982368,0.985479,-0.176,0.971171,0.0261198,-0.00745973
0.75,0.966012,0.97205,-0.172,0.944887,0.050447,-0.014529
0.75,0.948826,0.957986,-0.168,0.917746,0.0761054,-0.0221158
0.75,0.931399,0.943774,-0.164,0.890722,0.102225,-0.0299814
0.75,0.913903,0.929558,-0.16,0.864095,0.128549,-0.0380585
0.75,0.896403,0.915394,-0.156,0.837966,0.154979,-0.046325
0.75,0.878925,0.901306,-0.152,0.812376,0.18147,-0.054774
0.75,0.861484,0.887307,-0.148,0.787341,0.208,-0.0634051
0.75,0.844084,0.873404,-0.144,0.762866,0.234555,-0.0722211
0.75,0.826728,0.859603,-0.14,0.738951,0.261127,-0.0812263
0.75,0.809418,0.845905,-0.136,0.715593,0.287711,-0.0904264
0.75,0.792151,0.832314,-0.132,0.692787,0.314302,-0.0998279
0.75,0.774927,0.81883,-0.128,0.670527,0.340897,-0.109438
0.75,0.757743,0.805456,-0.124,0.648807,0.367493,-0.119265
0.75,0.740597,0.792193,-0.12,0.627621,0.394088,-0.129316
0.75,0.723487,0.779042,-0.116,0.606962,0.420677,-0.1396
0.75,0.70641,0.766007,-0.112,0.586825,0.447256,-0.150126
0.75,0.689366,0.753091,-0.108,0.567207,0.473817,-0.160903
0.75,0.672358,0.740299,-0.104,0.548108,0.500346,-0.171936
0.75,0.655393,0.727643,-0.1,0.529532,0.526821,-0.183228
0.75,0.638497,0.715146,-0.096,0.511505,0.55319,-0.194771
0.75,0.621743,0.702865,-0.092,0.494094,0.579328,-0.206517
0.75,0.605378,0.690983,-0.088,0.477535,0.604836,-0.218291
0.75,0.590515,0.680293,-0.084,0.462879,0.627973,-0.229249
0.75,0.582384,0.674488,-0.08,0.455017,0.640612,-0.235354
0.75,0.583123,0.675018,-0.076,0.455734,0.639455,-0.234798
0.75,0.583775,0.675487,-0.072,0.456369,0.638434,-0.234309
0.75,0.584074,0.675704,-0.068,0.456666,0.637959,-0.234086
0.75,0.58425,0.675835,-0.064,0.456845,0.637675,-0.233956
0.75,0.584366,0.675923,-0.06,0.456968,0.637482,-0.233873
0.75,0.584447,0.675988,-0.056,0.457058,0.637342,-0.233816
0.75,0.584506,0.676038,-0.052,0.457129,0.637234,-0.233778
0.75,0.584548,0.676079,-0.048,0.457188,0.637147,-0.233752
0.75,0.584579,0.676113,-0.044,0.457239,0.637074,-0.233736
0.75,0.5846,0.676145,-0.04,0.457285,0.637011,-0.233731
0.75,0.584611,0.676174,-0.036,0.457329,0.636954,-0.233735
0.75,0.584613,0.676205,-0.032,0.457375,0.636899,-0.233751
0.75,-0.316313,0.790123,-0.028,0.664486,0.501281,-1.30126
0.75,-0.404365,0.759125,-0.024,0.613554,0.532762,-1.40917
0.75,-0.463007,0.733344,-0.02,0.572719,0.559449,-1.48521
0.75,-0.507349,0.710808,-0.016,0.538173,0.583164,-1.54563
0.75,-0.531941,0.697063,-0.012,0.517654,0.597798,-1.58046
0.75,-0.534817,0.695348,-0.008,0.515199,0.599584,-1.58461
0.75,-0.534532,0.695453,-0.004,0.515452,0.599408,-1.5842
0.75,-0.534387,0.695468,0,0.515586,0.59932,-1.584
0.75,-0.534299,0.695439,0.004,0.515669,0.599269,-1.58389
0.75,-0.53424,0.695381,0.008,0.515728,0.599237,-1.58381
0.75,-0.534196,0.695298,0.012,0.515773,0.599215,-1.58376
0.75,-0.534162,0.69519,0.016,0.51581,0.5992,-1.58373
0.75,-0.534134,0.695053,0.02,0.515842,0.599189,-1.5837
0.75,-0.53411,0.694881,0.024,0.51587,0.599183,-1.58368
0.75,-0.534089,0.694661,0.028,0.515895,0.599179,-1.58367
0.75,-0.534071,0.694377,0.032,0.515918,0.599177,-1.58366
0.75,-0.534053,0.693997,0.036,0.51594,0.599178,-1.58366
0.75,-0.534037,0.693468,0.04,0.515962,0.59918,-1.58366
0.75,-0.534021,0.692682,0.044,0.515983,0.599184,-1.58366
0.75,-0.534005,0.691384,0.048,0.516005,0.599189,-1.58367
0.75,-0.533989,0.688749,0.052,0.516026,0.599196,-1.58367
0.75,-0.533973,0.669333,0.056,0.516048,0.599205,-1.58368
0.75,-0.533959,0.442934,0.06,0.516067,0.599215,-1.5837
0.75,-0.53395,0.249767,0.064,0.516079,0.599226,-1.58371
0.75,-0.533944,0.234909,0.068,0.516087,0.599238,-1.58373
0.75,-0.533937,0.234979,0.072,0.516096,0.599251,-1.58374
0.75,-0.533929,0.235074,0.076,0.516106,0.599264,-1.58376
0.75,-0.533921,0.235137,0.08,0.516116,0.599278,-1.58378
0.75,-0.533913,0.235182,0.084,0.516127,0.599293,-1.5838
0.75,-0.533904,0.235217,0.088,0.516138,0.599309,-1.58383
0.75,-0.533894,0.235244,0.092,0.51615,0.599326,-1.58385
0.75,-0.533883,0.235267,0.096,0.516163,0.599345,-1.58388
0.75,-0.533871,0.235286,0.1,0.516177,0.599364,-1.58391
0.75,-0.533858,0.235303,0.104,0.516193,0.599385,-1.58395
0.75,-0.533843,0.235318,0.108,0.516209,0.599408,-1.58398
0.75,-0.533828,0.235332,0.112,0.516227,0.599433,-1.58402
0.75,-0.53381,0.235344,0.116,0.516246,0.59946,-1.58407
0.75,-0.53379,0.235357,0.12,0.516268,0.599489,-1.58412
0.75,-0.533768,0.235369,0.124,0.516292,0.599522,-1.58417
0.75,-0.533743,0.23538,0.128,0.516318,0.599558,-1.58424
0.75,-0.533715,0.235392,0.132,0.516348,0.599598,-1.58431
0.75,-0.533682,0.235404,0.136,0.516381,0.599643,-1.58439
0.75,-0.533644,0.235417,0.14,0.51642,0.599695,-1.58449
0.75,-0.902656,0.117008,0.144,0.0876268,-0.2394,-0.166646
0.75,-0.902661,0.117009,0.148,0.0876272,-0.23939,-0.166638
0.75,-0.902666,0.117009,0.152,0.0876276,-0.23938,-0.166629
0.75,-0.90267,0.117009,0.156,0.0876279,-0.239369,-0.16662
0.75,-0.902675,0.11701,0.16,0.0876285,-0.239357,-0.166611
0.75,-0.902681,0.11701,0.164,0.0876289,-0.239345,-0.166601
0.75,-0.902686,0.117011,0.168,0.0876294,-0.239332,-0.166591
0.75,-0.902692,0.117011,0.172,0.08763,-0.239319,-0.16658
0.75,-0.902698,0.117011,0.176,0.0876306,-0.239305,-0.166569
0.75,-0.902704,0.117012,0.18,0.0876313,-0.23929,-0.166558
0.75,-0.90271,0.117012,0.184,0.0876319,-0.239274,-0.166546
0.75,-0.902717,0.117013,0.188,0.0876327,-0.239258,-0.166533
0.75,-0.902724,0.117014,0.192,0.0876334,-0.239241,-0.16652
0.75,-0.902732,0.117014,0.196,0.0876343,-0.239222,-0.166506
0.75,-0.90274,0.117015,0.2,0.0876352,-0.239203,-0.166491
0.75,-0.902748,0.117015,0.204,0.0876361,-0.239183,-0.166476
0.75,-0.902757,0.117016,0.208,0.0876371,-0.239161,-0.16646
0.75,-0.902767,0.117017,0.212,0.0876381,-0.239138,-0.166443
0.75,-0.902777,0.117018,0.216,0.0876393,-0.239114,-0.166424
0.75,-0.902788,0.117019,0.22,0.0876405,-0.239088,-0.166405
0.75,-0.902799,0.117019,0.224,0.0876419,-0.23906,-0.166384
0.75,-0.902811,0.11702,0.228,0.0876433,-0.23903,-0.166362
0.75,-0.902824,0.117021,0.232,0.0876448,-0.238998,-0.166338
0.75,-0.902838,0.117023,0.236,0.0876464,-0.238964,-0.166313
0.75,-0.902854,0.117024,0.24,0.0876482,-0.238927,-0.166286
0.75,-0.90287,0.117025,0.244,0.0876501,-0.238887,-0.166256
0.75,-0.902888,0.117027,0.248,0.0876522,-0.238843,-0.166224
0.75,-0.902907,0.117028,0.252,0.0876545,-0.238796,-0.166189
0.75,-0.902928,0.11703,0.256,0.087657,-0.238744,-0.166151
0.75,-0.902952,0.117032,0.26,0.0876598,-0.238687,-0.166109
0.75,-0.902977,0.117034,0.264,0.0876628,-0.238625,-0.166063
0.75,-0.903006,0.117036,0.268,0.0876663,-0.238555,-0.166012
0.75,-0.903037,0.117039,0.272,0.08767,-0.238477,-0.165954
0.75,-0.903073,0.117041,0.276,0.0876743,-0.23839,-0.16589
0.75,-0.903113,0.117045,0.28,0.0876791,-0.238291,-0.165818
0.75,-0.90316,0.117048,0.284,0.0876846,-0.238178,-0.165735
0.75,-0.903213,0.117053,0.288,0.0876911,-0.238048,-0.165639
0.75,-0.903275,0.117058,0.292,0.0876985,-0.237895,-0.165527
0.75,-0.903349,0.117064,0.296,0.0877073,-0.237715,-0.165395
0.75,-0.903437,0.117071,0.3,0.087718,-0.237497,-0.165235
0.75,-0.903547,0.11708,0.304,0.0877312,-0.237229,-0.165039
0.75,-0.903685,0.117091,0.308,0.0877478,-0.23689,-0.16479
0.75,-0.903866,0.117105,0.312,0.0877697,-0.236446,-0.164465
0.75,-0.904115,0.117125,0.316,0.0877997,-0.235835,-0.164018
0.75,-0.904483,0.117155,0.32,0.0878442,-0.234932,-0.163357
0.75,-0.90508,0.117203,0.324,0.0879163,-0.233467,-0.162286
0.75,-0.906164,0.117291,0.328,0.0880476,-0.230806,-0.160342
0.75,-0.908984,0.117518,0.332,0.0883896,-0.223882,-0.155295
0.75,-0.915815,0.118071,0.336,0.0892226,-0.207109,-0.143132
0.75,-0.925131,0.118827,0.34,0.0903687,-0.184221,-0.126681
0.75,-0.935264,0.119652,0.344,0.0916284,-0.159313,-0.108966
0.75,-0.945672,0.120504,0.348,0.0929365,-0.133718,-0.0909597
0.75,-0.956175,0.121366,0.352,0.0942713,-0.107879,-0.0729828
0.75,-0.966679,0.122232,0.356,0.0956209,-0.082029,-0.0551941
0.75,-0.977081,0.123093,0.36,0.096972,-0.0564251,-0.0377645
0.75,-0.987122,0.123926,0.364,0.09829,-0.0317059,-0.0211123
0.75,-0.995766,0.124647,0.368,0.0994353,-0.0104236,-0.00691066
0.75,-0.999762,0.12498,0.372,0.0999683,-0.000585461,-0.000387368
0.75,-1,0.125,0.376,0.1,-7.41E-07,-4.91E-07
0.75,-1,0.125,0.38,0.1,-1.67E-11,-8.15E-12
0.75,-1,0.125,0.384,0.1,-4.18E-12,2.14E-13
0.75,-1,0.125,0.388,0.1,-3.95E-12,4.58E-13
0.75,-1,0.125,0.392,0.1,-3.68E-12,6.31E-13
0.75,-1,0.125,0.396,0.1,-3.47E-12,8.09E-13
0.75,-1,0.125,0.4,0.1,-3.32E-12,1.03E-12
0.75,-1,0.125,0.404,0.1,-3.03E-12,1.14E-12
0.75,-1,0.125,0.408,0.1,-2.87E-12,1.48E-12
0.75,-1,0.125,0.412,0.1,-2.64E-12,1.66E-12
0.75,-1,0.125,0.416,0.1,-2.42E-12,1.88E-12
0.75,-1,0.125,0.42,0.1,-2.16E-12,2.07E-12
0.75,-1,0.125,0.424,0.1,-1.94E-12,2.30E-12
0.75,-1,0.125,0.428,0.1,-1.75E-12,2.50E-12
0.75,-1,0.125,0.432,0.1,-1.70E-12,2.45E-12
0.75,-1,0.125,0.436,0.1,-1.71E-12,2.46E-12
0.75,-1,0.125,0.44,0.1,-1.73E-12,2.49E-12
0.75,-1,0.125,0.444,0.1,-1.73E-12,2.52E-12
0.75,-1,0.125,0.448,0.1,-1.72E-12,2.49E-12
0.75,-1,0.125,0.452,0.1,-1.69E-12,2.42E-12
0.75,-1,0.125,0.456,0.1,-1.73E-12,2.48E-12
0.75,-1,0.125,0.46,0.1,-1.63E-12,2.32E-12
0.75,-1,0.125,0.464,0.1,-1.67E-12,2.36E-12
0.75,-1,0.125,0.468,0.1,-1.76E-12,2.49E-12
0.75,-1,0.125,0.472,0.1,-1.70E-12,2.38E-12
0.75,-1,0.125,0.476,0.1,-1.69E-12,2.37E-12
0.75,-1,0.125,0.48,0.1,-1.70E-12,2.36E-12
0.75,-1,0.125,0.484,0.1,-1.61E-12,2.23E-12
0.75,-1,0.125,0.488,0.1,-1.46E-12,1.96E-12
0.75,-1,0.125,0.492,0.1,-1.31E-12,1.72E-12
0.75,-1,0.125,0.496,0.1,-1.05E-12,1.28E-12
0.75,-1,0.125,0.5,0.1,-4.29E-13,1.84E-13


==> figs/data/bw100.csv <==
Bx,By,rho,x,p,u,v
0.75,1,1,-0.5,1,5.19E-15,2.14E-15
0.75,1,1,-0.49,1,6.91E-15,2.14E-15
0.75,1,1,-0.48,1,5.58E-15,4.07E-17
0.75,1,1,-0.47,1,-2.00E-15,-8.15E-15
0.75,1,1,-0.46,1,-3.65E-15,-7.18E-15
0.75,1,1,-0.45,1,-1.49E-15,-1.05E-14
0.75,1,1,-0.44,1,2.72E-16,8.75E-16
0.75,1,1,-0.43,1,-1.20E-15,1.30E-14
0.75,1,1,-0.42,1,1.86E-14,-3.91E-15
0.75,1,1,-0.41,1,2.60E-13,-7.28E-14
0.75,1,1,-0.4,1,1.02E-12,-2.92E-13
0.75,1,1,-0.39,1,6.79E-13,-1.96E-13
0.75,1,1,-0.38,1,-1.39E-11,3.94E-12
0.75,1,1,-0.37,1,-8.26E-11,2.34E-11
0.75,1,1,-0.36,1,-2.25E-10,6.37E-11
0.75,1,1,-0.35,1,-1.12E-11,3.16E-12
0.75,1,1,-0.34,1,2.71E-09,-7.68E-10
0.75,1,1,-0.33,1,1.34E-08,-3.80E-09
0.75,1,1,-0.32,1,3.25E-08,-9.21E-09
0.75,1,1,-0.31,1,-2.85E-08,8.08E-09
0.75,1,1,-0.3,1,-2.10E-08,5.95E-09
0.75,1,1,-0.29,1,-4.73E-07,1.34E-07
0.75,1,1,-0.28,1.00001,-7.10E-06,2.01E-06
0.75,1.00001,1.00001,-0.27,1.00002,-1.89E-05,5.35E-06
0.75,0.999848,0.999875,-0.26,0.999749,0.000224662,-6.36E-05
0.75,0.999699,0.999752,-0.25,0.999503,0.00044503,-0.000125986
0.75,0.999296,0.99942,-0.24,0.99884,0.00103997,-0.0002945
0.75,0.998904,0.999096,-0.23,0.998193,0.00162072,-0.000459028
0.75,0.997387,0.997845,-0.22,0.995695,0.00386458,-0.00109544
0.75,0.994603,0.995551,-0.21,0.991126,0.00798087,-0.00226603
0.75,0.987182,0.989441,-0.2,0.979006,0.0189717,-0.00540691
0.75,0.977353,0.981361,-0.19,0.96308,0.0335576,-0.0096177
0.75,0.961751,0.968557,-0.18,0.938157,0.0567651,-0.0164057
0.75,0.943859,0.953903,-0.17,0.91015,0.083442,-0.0243946
0.75,0.910753,0.927106,-0.16,0.860203,0.132767,-0.0395701
0.75,0.864764,0.890177,-0.15,0.792758,0.202617,-0.0616627
0.75,0.845866,0.874955,-0.14,0.766235,0.231223,-0.0715254
0.75,0.789825,0.830437,-0.13,0.691365,0.316815,-0.101061
0.75,0.756371,0.804801,-0.12,0.648221,0.368755,-0.120206
0.75,0.713426,0.771672,-0.11,0.597051,0.434561,-0.146357
0.75,0.659222,0.730889,-0.1,0.53561,0.519482,-0.180898
0.75,0.642068,0.718625,-0.09,0.517829,0.545451,-0.192734
0.75,0.604629,0.691067,-0.08,0.479543,0.60306,-0.219391
0.75,0.583877,0.675966,-0.07,0.459134,0.635819,-0.234714
0.75,0.573186,0.678873,-0.06,0.463325,0.634932,-0.248548
0.75,0.559458,0.685211,-0.05,0.474875,0.625905,-0.26484
0.75,0.492245,0.717631,-0.04,0.531251,0.585451,-0.3516
0.75,0.137731,0.806905,-0.03,0.726801,0.473291,-0.761475
0.75,-0.545739,0.698162,-0.02,0.516428,0.596221,-1.61809
0.75,-0.493083,0.709358,-0.01,0.554934,0.570155,-1.51954
0.75,-0.544026,0.683704,0,0.506988,0.610662,-1.605
0.75,-0.539695,0.670964,0.01,0.516426,0.60497,-1.59655
0.75,-0.532974,0.678826,0.02,0.515475,0.602468,-1.59471
0.75,-0.530926,0.680952,0.03,0.518412,0.602904,-1.5947
0.75,-0.531228,0.640841,0.04,0.518038,0.606751,-1.59422
0.75,-0.532557,0.513903,0.05,0.522036,0.610388,-1.58375
0.75,-0.534014,0.392603,0.06,0.521475,0.613198,-1.58485
0.75,-0.534676,0.365429,0.07,0.521609,0.612427,-1.58473
0.75,-0.53436,0.244123,0.08,0.520539,0.611687,-1.58063
0.75,-0.535375,0.228282,0.09,0.518802,0.608745,-1.58309
0.75,-0.534289,0.230684,0.1,0.517286,0.598924,-1.59156
0.75,-0.529834,0.231134,0.11,0.521894,0.599676,-1.59772
0.75,-0.528985,0.234684,0.12,0.525753,0.601091,-1.59789
0.75,-0.527561,0.235969,0.13,0.519918,0.612743,-1.59355
0.75,-0.516373,0.230134,0.14,0.522123,0.630876,-1.60799
0.75,-0.776924,0.189201,0.15,0.237532,0.184649,-0.813835
0.75,-0.883821,0.131373,0.16,0.116505,-0.133701,-0.322279
0.75,-0.90181,0.119419,0.17,0.0919944,-0.220674,-0.188776
0.749999,-0.903568,0.117437,0.18,0.0885205,-0.23369,-0.167959
0.749999,-0.903751,0.117168,0.19,0.0880385,-0.23568,-0.165281
0.749998,-0.903934,0.117145,0.2,0.0879932,-0.235566,-0.164658
0.749999,-0.904585,0.11719,0.21,0.0880495,-0.234077,-0.163436
0.749999,-0.904975,0.117217,0.22,0.0880869,-0.233165,-0.16268
0.749999,-0.904164,0.117147,0.23,0.0879767,-0.235219,-0.164109
0.749998,-0.902558,0.117015,0.24,0.0877765,-0.239211,-0.166974
0.749998,-0.901791,0.116952,0.25,0.0876801,-0.241117,-0.16834
0.749998,-0.903169,0.117061,0.26,0.0878406,-0.237744,-0.165842
0.749998,-0.906846,0.117357,0.27,0.0882822,-0.228719,-0.159232
0.749999,-0.911704,0.117749,0.28,0.0888641,-0.216811,-0.150545
0.749999,-0.916789,0.11816,0.29,0.0894793,-0.204344,-0.141497
0.749999,-0.922408,0.118614,0.3,0.0901601,-0.190566,-0.131569
0.749999,-0.926935,0.118982,0.31,0.0907113,-0.179455,-0.123602
0.75,-0.933728,0.119538,0.32,0.0915568,-0.162774,-0.111712
0.75,-0.942733,0.12027,0.33,0.0926609,-0.140654,-0.0960972
0.75,-0.950957,0.120946,0.34,0.0937126,-0.120465,-0.0819256
0.75,-0.962616,0.121901,0.35,0.0951656,-0.0918556,-0.0621011
0.75,-0.972313,0.1227,0.36,0.0963781,-0.0680692,-0.0457726
0.75,-0.980236,0.123356,0.37,0.0974049,-0.0485998,-0.0325407
0.75,-0.987149,0.123929,0.38,0.0983109,-0.0316053,-0.0210794
0.75,-0.992128,0.124343,0.39,0.0989573,-0.0193709,-0.0128784
0.75,-0.994951,0.124579,0.4,0.0993288,-0.0124251,-0.00824779
0.75,-0.99706,0.124754,0.41,0.099608,-0.00723781,-0.00479791
0.75,-0.998211,0.124851,0.42,0.0997613,-0.00440424,-0.00291711
0.75,-0.998842,0.124903,0.43,0.0998454,-0.00285126,-0.00188764
0.75,-0.99915,0.124929,0.44,0.0998864,-0.00209243,-0.00138498
0.75,-0.999334,0.124944,0.45,0.099911,-0.0016394,-0.00108499
0.75,-0.999425,0.124952,0.46,0.0999232,-0.0014152,-0.000936557
0.75,-0.999538,0.124961,0.47,0.0999382,-0.00113799,-0.000753062
0.75,-0.999579,0.124965,0.48,0.0999438,-0.001037,-0.000686249
0.75,-0.999641,0.12497,0.49,0.099952,-0.000884898,-0.000585603
0.75,-0.999725,0.124977,0.5,0.0999632,-0.000677753,-0.000448521


==> figs/data/bw200.csv <==
Bx,By,rho,x,p,u,v
0.75,1,1,-0.5,1,7.03E-15,-7.79E-15
0.75,1,1,-0.495,1,9.98E-15,-5.92E-16
0.75,1,1,-0.49,1,1.00E-14,-2.50E-15
0.75,1,1,-0.485,1,1.17E-14,3.44E-15
0.75,1,1,-0.48,1,9.77E-15,5.98E-16
0.75,1,1,-0.475,1,4.14E-15,-1.08E-14
0.75,1,1,-0.47,1,3.39E-15,-8.74E-15
0.75,1,1,-0.465,1,2.18E-15,-3.89E-15
0.75,1,1,-0.46,1,6.43E-16,-1.23E-14
0.75,1,1,-0.455,1,-1.17E-16,-1.61E-14
0.75,1,1,-0.45,1,2.72E-15,-1.28E-14
0.75,1,1,-0.445,1,5.75E-15,-6.63E-15
0.75,1,1,-0.44,1,1.09E-14,6.49E-15
0.75,1,1,-0.435,1,1.34E-14,1.11E-14
0.75,1,1,-0.43,1,1.11E-14,5.01E-15
0.75,1,1,-0.425,1,1.28E-14,8.69E-15
0.75,1,1,-0.42,1,1.17E-14,5.12E-15
0.75,1,1,-0.415,1,7.69E-15,-3.02E-15
0.75,1,1,-0.41,1,5.98E-15,4.15E-16
0.75,1,1,-0.405,1,4.01E-15,-2.87E-15
0.75,1,1,-0.4,1,4.70E-15,7.97E-17
0.75,1,1,-0.395,1,3.44E-15,4.39E-16
0.75,1,1,-0.39,1,1.51E-15,-8.11E-15
0.75,1,1,-0.385,1,2.94E-15,-4.07E-15
0.75,1,1,-0.38,1,4.28E-15,-9.92E-16
0.75,1,1,-0.375,1,2.99E-15,-7.22E-16
0.75,1,1,-0.37,1,9.91E-16,-6.12E-16
0.75,1,1,-0.365,1,1.24E-15,2.54E-15
0.75,1,1,-0.36,1,1.93E-16,-6.37E-16
0.75,1,1,-0.355,1,-2.79E-15,-3.10E-15
0.75,1,1,-0.35,1,-3.06E-15,-2.74E-15
0.75,1,1,-0.345,1,-1.78E-15,-3.55E-15
0.75,1,1,-0.34,1,-2.39E-16,-2.14E-15
0.75,1,1,-0.335,1,6.57E-16,-2.84E-15
0.75,1,1,-0.33,1,-2.76E-15,-9.34E-15
0.75,1,1,-0.325,1,-8.04E-15,-1.35E-14
0.75,1,1,-0.32,1,-9.04E-15,-4.50E-15
0.75,1,1,-0.315,1,6.95E-15,5.18E-15
0.75,1,1,-0.31,1,9.86E-14,-2.67E-14
0.75,1,1,-0.305,1,4.83E-13,-1.40E-13
0.75,1,1,-0.3,1,1.76E-12,-4.97E-13
0.75,1,1,-0.295,1,4.65E-12,-1.31E-12
0.75,1,1,-0.29,1,8.00E-12,-2.26E-12
0.75,1,1,-0.285,1,3.51E-12,-9.86E-13
0.75,1,1,-0.28,1,-7.15E-11,2.02E-11
0.75,1,1,-0.275,1,-4.68E-10,1.32E-10
0.75,1,1,-0.27,1,-1.34E-09,3.78E-10
0.75,1,1,-0.265,1,-1.30E-09,3.69E-10
0.75,1,1,-0.26,1,-2.57E-10,7.27E-11
0.75,1,1,-0.255,1,-8.80E-09,2.49E-09
0.75,1,1,-0.25,1,-1.24E-08,3.51E-09
0.75,1,1,-0.245,1,-2.82E-07,7.98E-08
0.75,1,1,-0.24,1,-1.95E-06,5.51E-07
0.75,1,1,-0.235,1,-3.89E-06,1.10E-06
0.75,0.999925,0.999938,-0.23,0.999876,0.000110794,-3.14E-05
0.75,0.999705,0.999757,-0.225,0.999514,0.000435893,-0.000123402
0.75,0.999516,0.999601,-0.22,0.999202,0.000715627,-0.000202632
0.75,0.999184,0.999327,-0.215,0.998654,0.00120685,-0.000341751
0.75,0.998777,0.998991,-0.21,0.997983,0.0018089,-0.000512342
0.75,0.998025,0.998372,-0.205,0.996747,0.002919,-0.000827621
0.75,0.996434,0.99706,-0.2,0.994129,0.00527379,-0.00149563
0.75,0.993467,0.994615,-0.195,0.98926,0.00966511,-0.00274497
0.75,0.990083,0.99183,-0.19,0.983735,0.0146705,-0.00417941
0.75,0.982543,0.985637,-0.185,0.971507,0.025833,-0.00738447
0.75,0.971194,0.976322,-0.18,0.953227,0.0427011,-0.0122698
0.75,0.958216,0.965682,-0.175,0.932567,0.0620463,-0.0179488
0.75,0.948743,0.957902,-0.17,0.917682,0.0761918,-0.0221747
0.75,0.931263,0.943694,-0.165,0.890634,0.102366,-0.0300492
0.75,0.908624,0.925308,-0.16,0.856311,0.136413,-0.0405533
0.75,0.894944,0.91427,-0.155,0.836075,0.157005,-0.0470966
0.75,0.867838,0.892491,-0.15,0.796836,0.198087,-0.0601957
0.75,0.857093,0.883823,-0.145,0.78138,0.214516,-0.065648
0.75,0.827072,0.859835,-0.14,0.739866,0.260255,-0.0811173
0.75,0.815659,0.850942,-0.135,0.724362,0.277846,-0.0871169
0.75,0.787795,0.828884,-0.13,0.68762,0.320644,-0.102347
0.75,0.764365,0.810755,-0.125,0.657572,0.356934,-0.115515
0.75,0.746432,0.796851,-0.12,0.635541,0.384451,-0.126031
0.75,0.72164,0.777776,-0.115,0.605495,0.423056,-0.140742
0.75,0.708967,0.768157,-0.11,0.590634,0.442651,-0.148669
0.75,0.683529,0.748793,-0.105,0.561524,0.482072,-0.164815
0.75,0.659572,0.731009,-0.1,0.534955,0.519572,-0.180532
0.75,0.648733,0.72301,-0.095,0.523467,0.536289,-0.187933
0.75,0.626264,0.706401,-0.09,0.49994,0.57115,-0.203496
0.75,0.607224,0.69271,-0.085,0.480592,0.600848,-0.217124
0.75,0.598084,0.686166,-0.08,0.471617,0.614924,-0.22387
0.75,0.586047,0.677575,-0.075,0.459936,0.633592,-0.232898
0.75,0.584837,0.676714,-0.07,0.458844,0.635349,-0.23386
0.75,0.583458,0.675793,-0.065,0.45762,0.637285,-0.234918
0.75,0.582656,0.675303,-0.06,0.45699,0.638435,-0.235633
0.75,0.582705,0.675345,-0.055,0.457104,0.63827,-0.235572
0.75,0.579288,0.678173,-0.05,0.461043,0.634875,-0.241077
0.75,0.574296,0.680775,-0.045,0.46574,0.631113,-0.247451
0.75,0.554956,0.691576,-0.04,0.483265,0.61744,-0.273373
0.75,0.505898,0.716757,-0.035,0.524855,0.586526,-0.336497
0.75,0.000610135,0.851566,-0.03,0.746402,0.452925,-0.93696
0.75,-0.354256,0.790167,-0.025,0.643057,0.512933,-1.34869
0.75,-0.454039,0.709617,-0.02,0.579439,0.554516,-1.46923
0.75,-0.49644,0.715229,-0.015,0.543644,0.578901,-1.54204
0.75,-0.545544,0.691023,-0.01,0.507538,0.609839,-1.60817
0.75,-0.537319,0.688445,-0.005,0.515765,0.603579,-1.59057
0.75,-0.542769,0.692481,0,0.512091,0.605416,-1.5915
0.75,-0.540597,0.690496,0.005,0.515459,0.600127,-1.58628
0.75,-0.537306,0.677123,0.01,0.515711,0.597752,-1.5845
0.75,-0.533935,0.690156,0.015,0.51595,0.599186,-1.58755
0.75,-0.532961,0.688487,0.02,0.514675,0.600547,-1.58707
0.75,-0.532753,0.683949,0.025,0.514139,0.599155,-1.58599
0.75,-0.532704,0.688928,0.03,0.515995,0.599592,-1.58545
0.75,-0.532833,0.689661,0.035,0.516586,0.600427,-1.58563
0.75,-0.533224,0.689839,0.04,0.518713,0.600057,-1.58621
0.75,-0.531522,0.684638,0.045,0.518968,0.601189,-1.58564
0.75,-0.533898,0.645355,0.05,0.518226,0.601466,-1.58862
0.75,-0.534259,0.555371,0.055,0.518153,0.60063,-1.58699
0.75,-0.533822,0.382742,0.06,0.517526,0.59991,-1.58372
0.75,-0.533872,0.309432,0.065,0.517332,0.599824,-1.58397
0.75,-0.53331,0.242274,0.07,0.517009,0.601452,-1.58504
0.75,-0.532665,0.229896,0.075,0.517302,0.604024,-1.58773
0.75,-0.531426,0.231472,0.08,0.518512,0.606194,-1.5893
0.75,-0.532136,0.23111,0.085,0.518393,0.606171,-1.58829
0.75,-0.533027,0.232886,0.09,0.517831,0.606185,-1.58694
0.75,-0.534669,0.233193,0.095,0.518647,0.601731,-1.58688
0.75,-0.535439,0.232986,0.1,0.518575,0.599529,-1.58545
0.75,-0.535848,0.231578,0.105,0.517529,0.599027,-1.58326
0.75,-0.534134,0.233908,0.11,0.516253,0.600354,-1.58065
0.75,-0.532672,0.23385,0.115,0.515531,0.602674,-1.58031
0.75,-0.531002,0.232067,0.12,0.513959,0.607606,-1.58092
0.75,-0.532267,0.234605,0.125,0.514695,0.606614,-1.58807
0.75,-0.532522,0.236234,0.13,0.520741,0.594056,-1.58671
0.75,-0.535023,0.23371,0.135,0.519381,0.593567,-1.59225
0.75,-0.537953,0.237167,0.14,0.51769,0.596533,-1.59782
0.75,-0.625209,0.234709,0.145,0.420973,0.485026,-1.30557
0.75,-0.862296,0.148086,0.15,0.142308,-0.0547338,-0.45628
0.75,-0.891386,0.123607,0.155,0.104571,-0.174776,-0.249511
0.75,-0.902831,0.117892,0.16,0.0893077,-0.231025,-0.173599
0.75,-0.903855,0.117224,0.165,0.0880699,-0.235231,-0.165543
0.75,-0.904002,0.117132,0.17,0.0879081,-0.235767,-0.164445
0.75,-0.903781,0.11711,0.175,0.087875,-0.236301,-0.164774
0.75,-0.903313,0.117073,0.18,0.0878157,-0.237452,-0.165601
0.75,-0.902989,0.117047,0.185,0.0877741,-0.238246,-0.166166
0.75,-0.902904,0.11704,0.19,0.0877622,-0.238455,-0.166311
0.75,-0.902977,0.117046,0.195,0.0877697,-0.238286,-0.166179
0.75,-0.903058,0.117052,0.2,0.0877786,-0.238107,-0.166043
0.75,-0.903061,0.117052,0.205,0.0877777,-0.238103,-0.166031
0.75,-0.903,0.117047,0.21,0.0877684,-0.238263,-0.166133
0.75,-0.902909,0.117038,0.215,0.0877543,-0.238503,-0.166282
0.75,-0.90293,0.117039,0.22,0.0877543,-0.23847,-0.166239
0.75,-0.903045,0.117047,0.225,0.0877658,-0.238197,-0.166022
0.75,-0.903169,0.117056,0.23,0.0877792,-0.237898,-0.165793
0.75,-0.90346,0.117078,0.235,0.0878118,-0.237154,-0.165244
0.749999,-0.90361,0.11709,0.24,0.0878287,-0.236755,-0.16495
0.749999,-0.903768,0.117102,0.245,0.0878471,-0.236413,-0.164697
0.749999,-0.903863,0.11711,0.25,0.087858,-0.236204,-0.164541
0.749999,-0.903924,0.117116,0.255,0.0878646,-0.236051,-0.164424
0.749999,-0.903976,0.11712,0.26,0.0878702,-0.235957,-0.16435
0.749999,-0.904014,0.117123,0.265,0.087874,-0.235896,-0.164298
0.75,-0.903996,0.117122,0.27,0.0878706,-0.23591,-0.164304
0.749999,-0.903884,0.117112,0.275,0.0878564,-0.23616,-0.164484
0.749998,-0.903602,0.117089,0.28,0.0878229,-0.236858,-0.164993
0.749999,-0.903379,0.117072,0.285,0.0877943,-0.237415,-0.165402
0.749999,-0.903591,0.117089,0.29,0.087818,-0.236904,-0.165018
0.749999,-0.904797,0.117186,0.295,0.0879631,-0.233954,-0.162851
0.75,-0.906839,0.11735,0.3,0.088208,-0.228932,-0.159189
0.75,-0.909954,0.117603,0.305,0.0885859,-0.221289,-0.153604
0.75,-0.913959,0.117926,0.31,0.0890714,-0.211461,-0.14646
0.75,-0.917892,0.118244,0.315,0.0895493,-0.201794,-0.139476
0.749999,-0.922654,0.11863,0.32,0.0901349,-0.190101,-0.131071
0.749999,-0.928131,0.119074,0.325,0.090807,-0.176666,-0.121463
0.75,-0.933209,0.11949,0.33,0.0914342,-0.1642,-0.112589
0.75,-0.939661,0.120017,0.335,0.0922355,-0.148363,-0.101382
0.75,-0.946975,0.120614,0.34,0.0931408,-0.130408,-0.0887719
0.75,-0.952124,0.121036,0.345,0.0938019,-0.117736,-0.079927
0.75,-0.960138,0.121694,0.35,0.0948251,-0.0980228,-0.0662686
0.75,-0.967439,0.122296,0.355,0.095751,-0.0800812,-0.0539413
0.75,-0.973136,0.122767,0.36,0.0964795,-0.0660873,-0.0443696
0.75,-0.979237,0.123272,0.365,0.0972681,-0.0510845,-0.0341858
0.75,-0.981881,0.123492,0.37,0.0976142,-0.0445786,-0.0297892
0.75,-0.988107,0.124009,0.375,0.0984252,-0.0292654,-0.0194937
0.75,-0.991145,0.124261,0.38,0.0988251,-0.0217927,-0.014492
0.75,-0.993502,0.124458,0.385,0.0991368,-0.0159933,-0.0106206
0.75,-0.995739,0.124644,0.39,0.0994337,-0.0104861,-0.00695515
0.75,-0.997036,0.124753,0.395,0.0996051,-0.00729546,-0.00483481
0.75,-0.997836,0.124819,0.4,0.0997113,-0.00532661,-0.00352838
0.75,-0.998502,0.124875,0.405,0.0998002,-0.00368698,-0.0024415
0.75,-0.998992,0.124916,0.41,0.0998656,-0.00248048,-0.00164194
0.75,-0.999249,0.124937,0.415,0.0998997,-0.0018486,-0.00122345
0.75,-0.9994,0.12495,0.42,0.0999198,-0.00147746,-0.000977789
0.75,-0.999529,0.124961,0.425,0.0999371,-0.00115852,-0.000766647
0.75,-0.999611,0.124967,0.43,0.099948,-0.000958692,-0.00063438
0.75,-0.999654,0.124971,0.435,0.0999538,-0.000852699,-0.000564235
0.75,-0.999728,0.124977,0.44,0.0999636,-0.000669842,-0.000443216
0.75,-0.999762,0.12498,0.445,0.0999683,-0.00058576,-0.000387573
0.75,-0.999794,0.124983,0.45,0.0999725,-0.000506729,-0.000335275
0.75,-0.999824,0.124985,0.455,0.0999766,-0.000432034,-0.000285849
0.75,-0.99987,0.124989,0.46,0.0999826,-0.000320596,-0.000212113
0.75,-0.999894,0.124991,0.465,0.0999859,-0.000260601,-0.000172415
0.75,-0.999913,0.124993,0.47,0.0999883,-0.000214414,-0.000141855
0.75,-0.999923,0.124994,0.475,0.0999898,-0.000188627,-0.000124795
0.75,-0.999943,0.124995,0.48,0.0999924,-0.000140336,-9.28E-05
0.75,-0.999954,0.124996,0.485,0.0999939,-0.000112532,-7.44E-05
0.75,-0.999969,0.124997,0.49,0.0999959,-7.60E-05,-5.03E-05
0.75,-0.999987,0.124999,0.495,0.0999983,-3.20E-05,-2.11E-05
0.75,-0.999983,0.124999,0.5,0.0999977,-4.24E-05,-2.80E-05


==> figs/data/bw400.csv <==
Bx,By,rho,x,p,u,v
0.75,1,1,-0.5,1,1.67E-14,-1.10E-14
0.75,1,1,-0.495,1,1.61E-14,-1.15E-14
0.75,1,1,-0.49,1,1.31E-14,-1.62E-14
0.75,1,1,-0.485,1,1.38E-14,-9.31E-15
0.75,1,1,-0.48,1,1.43E-14,-1.83E-14
0.75,1,1,-0.475,1,1.45E-14,-1.44E-14
0.75,1,1,-0.47,1,1.39E-14,-6.59E-15
0.75,1,1,-0.465,1,6.30E-15,-2.06E-14
0.75,1,1,-0.46,1,7.20E-15,-1.20E-14
0.75,1,1,-0.455,1,6.05E-15,-1.69E-14
0.75,1,1,-0.45,1,1.12E-14,-6.94E-15
0.75,1,1,-0.445,1,1.31E-14,1.82E-16
0.75,1,1,-0.44,1,1.45E-14,-4.16E-16
0.75,1,1,-0.435,1,2.11E-14,3.37E-15
0.75,1,1,-0.43,1,2.11E-14,1.40E-14
0.75,1,1,-0.425,1,1.44E-14,7.06E-15
0.75,1,1,-0.42,1,9.73E-15,-1.15E-15
0.75,1,1,-0.415,1,9.26E-15,-3.34E-15
0.75,1,1,-0.41,1,3.67E-15,-1.09E-14
0.75,1,1,-0.405,1,-4.55E-15,-1.68E-14
0.75,1,1,-0.4,1,-7.10E-15,-1.55E-14
0.75,1,1,-0.395,1,-2.22E-15,-1.07E-14
0.75,1,1,-0.39,1,2.90E-15,-6.28E-15
0.75,1,1,-0.385,1,9.17E-15,9.27E-15
0.75,1,1,-0.38,1,6.18E-15,-5.11E-15
0.75,1,1,-0.375,1,1.21E-14,9.80E-15
0.75,1,1,-0.37,1,1.65E-14,1.33E-14
0.75,1,1,-0.365,1,1.27E-14,8.58E-15
0.75,1,1,-0.36,1,5.97E-15,-1.89E-16
0.75,1,1,-0.355,1,3.54E-15,-4.09E-15
0.75,1,1,-0.35,1,6.79E-16,-4.92E-15
0.75,1,1,-0.345,1,-8.57E-16,-3.29E-15
0.75,1,1,-0.34,1,-5.01E-15,-1.12E-14
0.75,1,1,-0.335,1,-5.94E-15,-1.55E-14
0.75,1,1,-0.33,1,-3.11E-15,-9.45E-15
0.75,1,1,-0.325,1,6.05E-16,-4.24E-15
0.75,1,1,-0.32,1,4.74E-15,1.10E-14
0.75,1,1,-0.315,1,2.75E-15,6.84E-15
0.75,1,1,-0.31,1,5.80E-15,4.68E-15
0.75,1,1,-0.305,1,5.93E-15,5.03E-15
0.75,1,1,-0.3,1,3.53E-15,1.67E-15
0.75,1,1,-0.295,1,-4.34E-16,-2.78E-15
0.75,1,1,-0.29,1,3.26E-15,-3.03E-16
0.75,1,1,-0.285,1,4.66E-15,1.16E-15
0.75,1,1,-0.28,1,1.61E-16,-4.59E-15
0.75,1,1,-0.275,1,5.97E-17,-1.13E-15
0.75,1,1,-0.27,1,-9.65E-16,-5.85E-15
0.75,1,1,-0.265,1,2.48E-15,-5.58E-15
0.75,1,1,-0.26,1,1.60E-14,-3.50E-15
0.75,1,1,-0.255,1,1.40E-13,-3.72E-14
0.75,1,1,-0.25,1,9.63E-13,-2.74E-13
0.75,1,1,-0.245,1,7.98E-12,-2.26E-12
0.75,1,1,-0.24,1,6.98E-11,-1.97E-11
0.75,1,1,-0.235,1,6.81E-10,-1.93E-10
0.75,1,1,-0.23,1,7.73E-09,-2.19E-09
0.75,1,1,-0.225,1,3.73E-08,-1.06E-08
0.75,1,1,-0.22,1,-1.58E-07,4.47E-08
0.75,0.999999,0.999999,-0.215,0.999998,1.97E-06,-5.58E-07
0.75,0.999836,0.999865,-0.21,0.99973,0.000242375,-6.86E-05
0.75,0.999398,0.999504,-0.205,0.999008,0.000889362,-0.000251815
0.75,0.999009,0.999182,-0.2,0.998366,0.00146552,-0.000415022
0.75,0.9981,0.998433,-0.195,0.996869,0.00280943,-0.000796077
0.75,0.994801,0.995714,-0.19,0.991448,0.00768982,-0.00218246
0.75,0.990701,0.992337,-0.185,0.98474,0.0137572,-0.00391479
0.75,0.98268,0.985737,-0.18,0.971688,0.0256513,-0.00732714
0.75,0.968679,0.974242,-0.175,0.949163,0.0464636,-0.0133673
0.75,0.951517,0.960207,-0.17,0.922054,0.0720401,-0.0209097
0.75,0.933006,0.945073,-0.165,0.893217,0.0997889,-0.0292673
0.75,0.913238,0.929047,-0.16,0.863241,0.129459,-0.0383877
0.75,0.892786,0.912488,-0.155,0.832795,0.160345,-0.0480856
0.75,0.870265,0.894392,-0.15,0.800083,0.194524,-0.05902
0.75,0.85195,0.879715,-0.145,0.774093,0.222411,-0.0682435
0.75,0.830035,0.86225,-0.14,0.743663,0.25594,-0.0795022
0.75,0.805555,0.842883,-0.135,0.710697,0.293511,-0.0925116
0.75,0.785922,0.827441,-0.13,0.684965,0.323704,-0.103307
0.75,0.766765,0.812518,-0.125,0.66045,0.353318,-0.114111
0.75,0.739907,0.791735,-0.12,0.627101,0.394929,-0.12975
0.75,0.722421,0.778266,-0.115,0.606085,0.422064,-0.140276
0.75,0.705453,0.765352,-0.11,0.586094,0.448443,-0.150775
0.75,0.677308,0.744101,-0.105,0.554017,0.492303,-0.168745
0.75,0.661056,0.73193,-0.1,0.536157,0.517587,-0.179489
0.75,0.64123,0.717284,-0.095,0.514878,0.548516,-0.192939
0.75,0.619856,0.701557,-0.09,0.492661,0.581842,-0.207933
0.75,0.606606,0.691967,-0.085,0.479241,0.602491,-0.217483
0.75,0.590421,0.680325,-0.08,0.463309,0.627622,-0.229429
0.75,0.584107,0.67589,-0.075,0.457266,0.637379,-0.234121
0.75,0.583264,0.675318,-0.07,0.456494,0.638635,-0.234776
0.75,0.583762,0.675719,-0.065,0.457036,0.637783,-0.234438
0.75,0.583884,0.67584,-0.06,0.457198,0.637548,-0.234363
0.75,0.583782,0.675819,-0.055,0.457171,0.637623,-0.234473
0.75,0.584327,0.676314,-0.05,0.457851,0.636582,-0.234147
0.75,0.584232,0.676334,-0.045,0.457913,0.63655,-0.234294
0.75,0.584184,0.676281,-0.04,0.457907,0.63658,-0.234331
0.75,0.547352,0.698248,-0.035,0.491808,0.610273,-0.285842
0.75,0.161966,0.805672,-0.03,0.718685,0.477525,-0.733402
0.75,-0.372423,0.769293,-0.025,0.634249,0.517145,-1.36049
0.75,-0.444195,0.740437,-0.02,0.583622,0.549068,-1.46269
0.75,-0.496616,0.715321,-0.015,0.546772,0.576285,-1.52844
0.75,-0.533412,0.689268,-0.01,0.517816,0.598846,-1.57906
0.75,-0.535699,0.695566,-0.005,0.513649,0.600868,-1.58888
0.75,-0.535406,0.694953,0,0.514227,0.600128,-1.58735
0.75,-0.535228,0.689372,0.005,0.517016,0.600771,-1.58504
0.75,-0.533483,0.694102,0.01,0.51773,0.601924,-1.58614
0.75,-0.535022,0.692494,0.015,0.514994,0.598792,-1.58466
0.75,-0.535811,0.692089,0.02,0.514691,0.598309,-1.58432
0.75,-0.53517,0.688306,0.025,0.51729,0.600063,-1.58324
0.75,-0.534874,0.688043,0.03,0.517293,0.600748,-1.58377
0.75,-0.533246,0.687313,0.035,0.516249,0.600183,-1.58534
0.75,-0.532518,0.685558,0.04,0.514302,0.600029,-1.58591
0.75,-0.533455,0.687235,0.045,0.514723,0.6006,-1.58555
0.75,-0.533235,0.687592,0.05,0.516329,0.601036,-1.58494
0.75,-0.533288,0.646694,0.055,0.515531,0.601407,-1.58476
0.75,-0.534933,0.414529,0.06,0.516821,0.598999,-1.58488
0.75,-0.534225,0.221436,0.065,0.517256,0.600784,-1.58449
0.75,-0.533659,0.231353,0.07,0.516458,0.603552,-1.58447
0.75,-0.532889,0.231654,0.075,0.516628,0.602212,-1.58454
0.75,-0.532567,0.231676,0.08,0.517073,0.600098,-1.58534
0.75,-0.531892,0.235857,0.085,0.516987,0.599351,-1.58594
0.75,-0.53185,0.236044,0.09,0.516993,0.600305,-1.58739
0.75,-0.532673,0.235766,0.095,0.517165,0.601393,-1.58821
0.75,-0.532895,0.23287,0.1,0.517431,0.601822,-1.58656
0.75,-0.532747,0.234123,0.105,0.517704,0.602291,-1.58496
0.75,-0.53252,0.234009,0.11,0.517871,0.602103,-1.58574
0.75,-0.532665,0.236726,0.115,0.517632,0.60128,-1.58743
0.75,-0.533747,0.237183,0.12,0.518269,0.596307,-1.58705
0.75,-0.533933,0.234362,0.125,0.516751,0.59767,-1.58629
0.75,-0.534162,0.236312,0.13,0.516341,0.599726,-1.58802
0.75,-0.531088,0.236153,0.135,0.517253,0.603053,-1.58483
0.75,-0.527253,0.230118,0.14,0.511779,0.617181,-1.57898
0.75,-0.769098,0.192931,0.145,0.252384,0.211136,-0.890458
0.75,-0.898826,0.120075,0.15,0.0932665,-0.218565,-0.200843
0.75,-0.903472,0.117151,0.155,0.0879225,-0.236573,-0.165866
0.75,-0.903802,0.117109,0.16,0.0878361,-0.236372,-0.164681
0.75,-0.903639,0.117094,0.165,0.0878136,-0.236768,-0.16495
0.75,-0.903641,0.117094,0.17,0.0878134,-0.236797,-0.164962
0.75,-0.903643,0.117095,0.175,0.0878121,-0.236816,-0.164966
0.75,-0.903336,0.11707,0.18,0.0877734,-0.237522,-0.165478
0.75,-0.902983,0.117041,0.185,0.0877286,-0.238423,-0.166129
0.75,-0.902807,0.117026,0.19,0.0877053,-0.238857,-0.166437
0.75,-0.90278,0.117023,0.195,0.087701,-0.238928,-0.166483
0.75,-0.902806,0.117025,0.2,0.0877031,-0.238866,-0.166433
0.75,-0.903185,0.117055,0.205,0.0877472,-0.237954,-0.165762
0.75,-0.903692,0.117096,0.21,0.0878074,-0.236668,-0.164815
0.75,-0.904032,0.117123,0.215,0.0878479,-0.235882,-0.16423
0.75,-0.903945,0.117116,0.22,0.0878363,-0.236091,-0.164377
0.75,-0.90353,0.117082,0.225,0.0877849,-0.237107,-0.165118
0.75,-0.903169,0.117053,0.23,0.0877406,-0.237998,-0.165771
0.75,-0.90319,0.117054,0.235,0.0877424,-0.237948,-0.165733
0.75,-0.903534,0.117082,0.24,0.0877834,-0.237108,-0.165112
0.75,-0.903894,0.117111,0.245,0.0878264,-0.236229,-0.164461
0.75,-0.903928,0.117115,0.25,0.0878298,-0.236148,-0.164396
0.75,-0.90363,0.117091,0.255,0.0877932,-0.236883,-0.16493
0.75,-0.903248,0.11706,0.26,0.0877466,-0.237815,-0.165609
0.75,-0.90294,0.117034,0.265,0.0877087,-0.23858,-0.166166
0.75,-0.902804,0.117023,0.27,0.0876916,-0.238909,-0.1664
0.75,-0.90284,0.117025,0.275,0.0876947,-0.238825,-0.166338
0.75,-0.903058,0.117042,0.28,0.0877202,-0.238301,-0.165955
0.75,-0.903305,0.117062,0.285,0.0877496,-0.237692,-0.165511
0.75,-0.903655,0.117092,0.29,0.0877921,-0.236826,-0.164878
0.75,-0.903852,0.117108,0.295,0.0878152,-0.23635,-0.164528
0.75,-0.904006,0.11712,0.3,0.0878327,-0.235975,-0.164249
0.75,-0.904185,0.117134,0.305,0.0878538,-0.235548,-0.163929
0.75,-0.905183,0.117215,0.31,0.0879742,-0.233094,-0.162123
0.75,-0.907528,0.117403,0.315,0.0882587,-0.227344,-0.157924
0.75,-0.911563,0.117729,0.32,0.0887477,-0.217424,-0.150716
0.75,-0.916955,0.118166,0.325,0.0894057,-0.204183,-0.141138
0.75,-0.923797,0.118721,0.33,0.0902428,-0.187379,-0.129039
0.75,-0.931408,0.11934,0.335,0.0911849,-0.168692,-0.115704
0.75,-0.9391,0.119968,0.34,0.0921426,-0.149778,-0.102323
0.75,-0.94833,0.120724,0.345,0.0933004,-0.127112,-0.086408
0.75,-0.955312,0.121296,0.35,0.0941836,-0.109947,-0.0744664
0.75,-0.966033,0.12218,0.355,0.0955548,-0.083578,-0.0562915
0.75,-0.973813,0.122823,0.36,0.0965589,-0.0644416,-0.0432255
0.75,-0.979375,0.123283,0.365,0.0972816,-0.050757,-0.0339496
0.75,-0.985719,0.12381,0.37,0.0981092,-0.0351501,-0.0234314
0.75,-0.991653,0.124304,0.375,0.0988918,-0.0205456,-0.0136543
0.75,-0.994988,0.124582,0.38,0.0993328,-0.0123374,-0.00818438
0.75,-0.997137,0.124761,0.385,0.0996183,-0.00704748,-0.00466963
0.75,-0.998329,0.12486,0.39,0.0997768,-0.00411406,-0.00272424
0.75,-0.999056,0.124921,0.395,0.099874,-0.00232401,-0.0015383
0.75,-0.999379,0.124948,0.4,0.099917,-0.00152981,-0.00101244
0.75,-0.999598,0.124966,0.405,0.0999463,-0.000989691,-0.000654896
0.75,-0.999702,0.124975,0.41,0.0999601,-0.000734459,-0.000485978
0.75,-0.999798,0.124983,0.415,0.099973,-0.000497831,-0.000329386
0.75,-0.999834,0.124986,0.42,0.0999778,-0.000409415,-0.000270881
0.75,-0.999887,0.124991,0.425,0.0999848,-0.000279002,-0.00018459
0.75,-0.999921,0.124993,0.43,0.0999895,-0.000194085,-0.000128406
0.75,-0.999957,0.124996,0.435,0.0999942,-0.000106469,-7.04E-05
0.75,-0.999976,0.124998,0.44,0.0999968,-5.82E-05,-3.85E-05
0.75,-0.999991,0.124999,0.445,0.0999988,-2.28E-05,-1.51E-05
0.75,-0.999997,0.125,0.45,0.0999996,-7.25E-06,-4.80E-06
0.75,-0.999997,0.125,0.455,0.0999996,-8.17E-06,-5.41E-06
0.75,-0.999997,0.125,0.46,0.0999996,-6.63E-06,-4.38E-06
0.75,-1.00001,0.125001,0.465,0.100001,1.56E-05,1.03E-05
0.75,-1,0.125,0.47,0.1,3.54E-08,2.37E-08
0.75,-1,0.125,0.475,0.1,6.83E-06,4.52E-06
0.75,-1,0.125,0.48,0.1,-5.43E-07,-3.59E-07
0.75,-1,0.125,0.485,0.1,6.88E-07,4.55E-07
0.75,-0.999998,0.125,0.49,0.0999998,-4.40E-06,-2.91E-06
0.75,-1,0.125,0.495,0.1,-4.13E-07,-2.73E-07
0.75,-0.999999,0.125,0.5,0.1,-1.28E-06,-8.47E-07


==> figs/data/otv128_slice.csv <==
x,p
0,0.198534
0.005,0.20224
0.01,0.200585
0.015,0.21795
0.02,0.213953
0.025,0.216771
0.03,0.216771
0.035,0.218931
0.04,0.216875
0.045,0.21784
0.05,0.221039
0.055,0.229009
0.06,0.23489
0.065,0.250584
0.07,0.23105
0.075,0.227522
0.08,0.205673
0.085,0.224151
0.09,0.230997
0.095,0.239899
0.1,0.236167
0.105,0.241433
0.11,0.242202
0.115,0.234481
0.12,0.234296
0.125,0.237451
0.13,0.233805
0.135,0.227986
0.14,0.224928
0.145,0.214457
0.15,0.216751
0.155,0.219735
0.16,0.212998
0.165,0.217239
0.17,0.213326
0.175,0.211808
0.18,0.209807
0.185,0.21113
0.19,0.215401
0.195,0.21611
0.2,0.217989
0.205,0.209454
0.21,0.217556
0.215,0.216803
0.22,0.221829
0.225,0.215946
0.23,0.214602
0.235,0.218943
0.24,0.222055
0.245,0.20474
0.25,0.197775
0.255,0.0739342
0.26,0.0550628
0.265,0.0544977
0.27,0.0543369
0.275,0.0627725
0.28,0.0681954
0.285,0.0713913
0.29,0.0782038
0.295,0.0778649
0.3,0.0822771
0.305,0.0867577
0.31,0.0868967
0.315,0.0911349
0.32,0.0915306
0.325,0.0953992
0.33,0.0992191
0.335,0.0998914
0.34,0.102545
0.345,0.103968
0.35,0.10529
0.355,0.10605
0.36,0.107774
0.365,0.107909
0.37,0.107237
0.375,0.107848
0.38,0.108099
0.385,0.107664
0.39,0.108569
0.395,0.110615
0.4,0.111513
0.405,0.111355
0.41,0.112681
0.415,0.111752
0.42,0.112665
0.425,0.112465
0.43,0.113724
0.435,0.114939
0.44,0.116914
0.445,0.116083
0.45,0.117875
0.455,0.118812
0.46,0.119742
0.465,0.12405
0.47,0.125465
0.475,0.128446
0.48,0.133442
0.485,0.139503
0.49,0.146718
0.495,0.149878
0.5,0.160145
0.505,0.169692
0.51,0.174584
0.515,0.184677
0.52,0.193319
0.525,0.201912
0.53,0.210811
0.535,0.222705
0.54,0.227519
0.545,0.235279
0.55,0.246484
0.555,0.246087
0.56,0.250647
0.565,0.254195
0.57,0.252329
0.575,0.249641
0.58,0.244972
0.585,0.243372
0.59,0.240628
0.595,0.234703
0.6,0.22882
0.605,0.219061
0.61,0.21466
0.615,0.207911
0.62,0.208763
0.625,0.204483
0.63,0.205725
0.635,0.208381
0.64,0.206382
0.645,0.211264
0.65,0.205447
0.655,0.208392
0.66,0.213317
0.665,0.214491
0.67,0.211521
0.675,0.219573
0.68,0.203235
0.685,0.217409
0.69,0.092216
0.695,0.081447
0.7,0.0552159
0.705,0.0555148
0.71,0.0562769
0.715,0.0573679
0.72,0.0574222
0.725,0.0576217
0.73,0.0582088
0.735,0.0591072
0.74,0.0600619
0.745,0.0603327
0.75,0.06042
0.755,0.0613115
0.76,0.0632905
0.765,0.0646337
0.77,0.0650399
0.775,0.0657944
0.78,0.0665959
0.785,0.0682889
0.79,0.0687645
0.795,0.0685772
0.8,0.0685125
0.805,0.0689475
0.81,0.0668476
0.815,0.064435
0.82,0.0578293
0.825,0.054083
0.83,0.0479299
0.835,0.0435107
0.84,0.0435262
0.845,0.0426547
0.85,0.0423962
0.855,0.0433834
0.86,0.0433583
0.865,0.0438481
0.87,0.0445961
0.875,0.0443423
0.88,0.0452466
0.885,0.045888
0.89,0.0468905
0.895,0.0488396
0.9,0.0499457
0.905,0.0502012
0.91,0.0522652
0.915,0.0541792
0.92,0.0557797
0.925,0.0586985
0.93,0.0611736
0.935,0.0637029
0.94,0.0682305
0.945,0.0697832
0.95,0.07209
0.955,0.079651
0.96,0.079651
0.965,0.090767
0.97,0.104691
0.975,0.117211
0.98,0.153887
0.985,0.185551
0.99,0.19659
0.995,0.201562
1,0.198465


==> figs/data/otv256_slice.csv <==
x,p
0,0.203858
0.005,0.20803
0.01,0.208193
0.015,0.213963
0.02,0.222384
0.025,0.228244
0.03,0.223969
0.035,0.216751
0.04,0.217207
0.045,0.216737
0.05,0.21655
0.055,0.221273
0.06,0.223648
0.065,0.253552
0.07,0.238902
0.075,0.20357
0.08,0.194412
0.085,0.224513
0.09,0.232944
0.095,0.240529
0.1,0.24187
0.105,0.243516
0.11,0.244187
0.115,0.242439
0.12,0.239044
0.125,0.231626
0.13,0.236425
0.135,0.226602
0.14,0.226584
0.145,0.222944
0.15,0.219454
0.155,0.216267
0.16,0.217017
0.165,0.210945
0.17,0.20875
0.175,0.20874
0.18,0.210169
0.185,0.209204
0.19,0.209919
0.195,0.21339
0.2,0.208413
0.205,0.208764
0.21,0.210003
0.215,0.211428
0.22,0.210791
0.225,0.214353
0.23,0.21181
0.235,0.215754
0.24,0.214007
0.245,0.204104
0.25,0.175866
0.255,0.0636907
0.26,0.0497466
0.265,0.0484493
0.27,0.053144
0.275,0.0581879
0.28,0.0658322
0.285,0.0718639
0.29,0.0761836
0.295,0.0788803
0.3,0.0812789
0.305,0.0861673
0.31,0.0881427
0.315,0.0905004
0.32,0.0929919
0.325,0.0971933
0.33,0.0992828
0.335,0.101277
0.34,0.10309
0.345,0.104893
0.35,0.106326
0.355,0.106516
0.36,0.107626
0.365,0.108185
0.37,0.108304
0.375,0.10905
0.38,0.10922
0.385,0.109427
0.39,0.109992
0.395,0.110364
0.4,0.111097
0.405,0.112388
0.41,0.11254
0.415,0.113519
0.42,0.113764
0.425,0.113582
0.43,0.113796
0.435,0.114027
0.44,0.115356
0.445,0.116057
0.45,0.117255
0.455,0.118691
0.46,0.120113
0.465,0.121538
0.47,0.124981
0.475,0.128364
0.48,0.133519
0.485,0.137531
0.49,0.143637
0.495,0.151635
0.5,0.15859
0.505,0.166508
0.51,0.172486
0.515,0.184551
0.52,0.195658
0.525,0.205378
0.53,0.213992
0.535,0.222639
0.54,0.23062
0.545,0.235519
0.55,0.243202
0.555,0.245894
0.56,0.250932
0.565,0.251636
0.57,0.253002
0.575,0.252424
0.58,0.249933
0.585,0.248916
0.59,0.239318
0.595,0.234682
0.6,0.226185
0.605,0.219347
0.61,0.216552
0.615,0.211531
0.62,0.206643
0.625,0.206568
0.63,0.20656
0.635,0.206838
0.64,0.206507
0.645,0.205034
0.65,0.209331
0.655,0.209418
0.66,0.208434
0.665,0.215462
0.67,0.215754
0.675,0.22014
0.68,0.220396
0.685,0.218998
0.69,0.116519
0.695,0.0542067
0.7,0.0545658
0.705,0.0550864
0.71,0.0552591
0.715,0.0557294
0.72,0.0563206
0.725,0.0573322
0.73,0.057675
0.735,0.0583291
0.74,0.0587757
0.745,0.0596818
0.75,0.0601101
0.755,0.061179
0.76,0.0621792
0.765,0.0627536
0.77,0.0646448
0.775,0.0647731
0.78,0.0654833
0.785,0.0662939
0.79,0.0673972
0.795,0.067752
0.8,0.0683365
0.805,0.0672515
0.81,0.0629702
0.815,0.0602656
0.82,0.0578533
0.825,0.0536178
0.83,0.0468255
0.835,0.0426702
0.84,0.0411747
0.845,0.041039
0.85,0.0412527
0.855,0.0416862
0.86,0.0425443
0.865,0.0429106
0.87,0.0435235
0.875,0.0441215
0.88,0.0451734
0.885,0.0457537
0.89,0.046385
0.895,0.0481222
0.9,0.0492941
0.905,0.0504715
0.91,0.0522438
0.915,0.0528936
0.92,0.0552911
0.925,0.0581176
0.93,0.0607641
0.935,0.063752
0.94,0.0654969
0.945,0.0672764
0.95,0.0714358
0.955,0.0740888
0.96,0.0799393
0.965,0.0873786
0.97,0.0949339
0.975,0.117996
0.98,0.164025
0.985,0.19111
0.99,0.196819
0.995,0.198636
1,0.203676


==> figs/data/otv64_slice.csv <==
x,p
0,0.211042
0.005,0.212793
0.01,0.205336
0.015,0.205081
0.02,0.21054
0.025,0.20937
0.03,0.222369
0.035,0.240699
0.04,0.238698
0.045,0.230435
0.05,0.22704
0.055,0.236322
0.06,0.238528
0.065,0.222721
0.07,0.213163
0.075,0.221652
0.08,0.222099
0.085,0.244171
0.09,0.255351
0.095,0.242281
0.1,0.233835
0.105,0.235233
0.11,0.237722
0.115,0.244882
0.12,0.236712
0.125,0.228218
0.13,0.227329
0.135,0.224721
0.14,0.22703
0.145,0.227074
0.15,0.228074
0.155,0.225383
0.16,0.220918
0.165,0.225956
0.17,0.229663
0.175,0.224543
0.18,0.220585
0.185,0.219593
0.19,0.220519
0.195,0.219837
0.2,0.219498
0.205,0.216946
0.21,0.21638
0.215,0.218747
0.22,0.214007
0.225,0.217286
0.23,0.233329
0.235,0.233147
0.24,0.220106
0.245,0.177458
0.25,0.104146
0.255,0.0725177
0.26,0.0727856
0.265,0.0720323
0.27,0.0641959
0.275,0.0650867
0.28,0.0688362
0.285,0.0735946
0.29,0.0751052
0.295,0.0786678
0.3,0.0839383
0.305,0.0841154
0.31,0.0849676
0.315,0.090428
0.32,0.0917681
0.325,0.0921075
0.33,0.0968797
0.335,0.0987176
0.34,0.0990231
0.345,0.102272
0.35,0.105106
0.355,0.105647
0.36,0.105909
0.365,0.110716
0.37,0.110716
0.375,0.110716
0.38,0.107405
0.385,0.110401
0.39,0.109874
0.395,0.111073
0.4,0.111841
0.405,0.110675
0.41,0.112783
0.415,0.114833
0.42,0.116507
0.425,0.117281
0.43,0.116461
0.435,0.11634
0.44,0.117
0.445,0.117889
0.45,0.117536
0.455,0.11914
0.46,0.123608
0.465,0.127364
0.47,0.129937
0.475,0.133069
0.48,0.136902
0.485,0.141881
0.49,0.148236
0.495,0.155335
0.5,0.159591
0.505,0.163409
0.51,0.171498
0.515,0.18149
0.52,0.188886
0.525,0.196589
0.53,0.208071
0.535,0.218924
0.54,0.225903
0.545,0.235173
0.55,0.244409
0.555,0.247584
0.56,0.248946
0.565,0.251995
0.57,0.247419
0.575,0.243244
0.58,0.245661
0.585,0.243204
0.59,0.235882
0.595,0.232241
0.6,0.228323
0.605,0.224942
0.61,0.222035
0.615,0.209545
0.62,0.202146
0.625,0.205016
0.63,0.205676
0.635,0.205087
0.64,0.203679
0.645,0.205544
0.65,0.204846
0.655,0.209914
0.66,0.217336
0.665,0.208959
0.67,0.210783
0.675,0.237892
0.68,0.193144
0.685,0.162798
0.69,0.0733514
0.695,0.0819312
0.7,0.0836522
0.705,0.0578367
0.71,0.0584465
0.715,0.058629
0.72,0.0595371
0.725,0.0593691
0.73,0.0592517
0.735,0.0608464
0.74,0.0619462
0.745,0.0635385
0.75,0.0646458
0.755,0.0648514
0.76,0.064922
0.765,0.0650031
0.77,0.0663604
0.775,0.068235
0.78,0.0694199
0.785,0.0715449
0.79,0.0723488
0.795,0.0718116
0.8,0.0693088
0.805,0.0669474
0.81,0.0650525
0.815,0.0638239
0.82,0.0596191
0.825,0.0540936
0.83,0.0506163
0.835,0.0495163
0.84,0.0493756
0.845,0.0491699
0.85,0.0489367
0.855,0.0485178
0.86,0.0483727
0.865,0.0470287
0.87,0.0470287
0.875,0.0470287
0.88,0.0464735
0.885,0.0464735
0.89,0.0464735
0.895,0.0499485
0.9,0.0522248
0.905,0.0534283
0.91,0.0525817
0.915,0.0567812
0.92,0.0616859
0.925,0.0616689
0.93,0.0616174
0.935,0.0636354
0.94,0.068026
0.945,0.0732471
0.95,0.0766409
0.955,0.0779859
0.96,0.0842309
0.965,0.0959656
0.97,0.114249
0.975,0.139847
0.98,0.160433
0.985,0.169231
0.99,0.1834
0.995,0.198884
1,0.213739


==> figs/data/otv_ref_p_jiang_wu_1999.csv <==
0.006433175,0.197959052
0.012512944,0.202584879
0.013381482,0.20579398
0.017289905,0.209899267
0.018592713,0.21352158
0.022501136,0.217896528
0.029015175,0.222801855
0.036252995,0.222826898
0.04291179,0.218584384
0.052639421,0.215865618
0.058545482,0.212958109
0.06097739,0.217063396
0.062367052,0.223438666
0.062888175,0.228815788
0.06321163,0.233568928
0.065284143,0.23894716
0.066320399,0.244325392
0.069429168,0.250471942
0.073574193,0.243941232
0.074179175,0.229620746
0.075047713,0.226078929
0.075646705,0.23894716
0.075646705,0.233184768
0.075916252,0.220798403
0.077653329,0.215560807
0.079638559,0.212390038
0.07979173,0.202452015
0.080258944,0.206920921
0.081864243,0.197073783
0.082900499,0.191695551
0.086009268,0.188238116
0.087045524,0.200147058
0.087045524,0.203604493
0.08808178,0.195152986
0.090160282,0.208305449
0.091053636,0.21448753
0.091549944,0.219124089
0.09372129,0.22374455
0.096326905,0.22992663
0.097629713,0.233806529
0.099480599,0.237026363
0.105698136,0.241636276
0.117606098,0.237276794
0.125422944,0.233524794
0.130758252,0.229105573
0.137582483,0.224509261
0.143910406,0.219777256
0.151189585,0.216068826
0.158303329,0.211681675
0.16711279,0.208530838
0.177535252,0.207511224
0.187957713,0.208155191
0.198504252,0.208277851
0.208802637,0.208101527
0.218604714,0.208507839
0.229771637,0.211819668
0.237216252,0.21338972
0.241807098,0.208369846
0.242675637,0.203776217
0.242675637,0.19999828
0.242675637,0.196263273
0.244412714,0.191626713
0.245281252,0.18647498
0.245281252,0.18261118
0.245281252,0.178827876
0.247018329,0.160877305
0.247307842,0.165438735
0.247597355,0.171449091
0.247886867,0.155886564
0.248755406,0.151378797
0.248755406,0.143747792
0.249623944,0.146727926
0.249623944,0.139465414
0.249623944,0.135601614
0.249623944,0.129644922
0.25020297,0.122722281
0.251361021,0.107911048
0.25222956,0.118214514
0.25222956,0.114350714
0.25222956,0.110486914
0.25222956,0.098573531
0.25222956,0.094870722
0.252353637,0.103725264
0.253098098,0.091060586
0.253966637,0.08488924
0.255414201,0.070346326
0.255703714,0.078610564
0.255703714,0.074746764
0.255993226,0.063799331
0.256572252,0.058325615
0.25744079,0.052167684
0.264485603,0.046054473
0.273943021,0.04914909
0.279154252,0.054418884
0.284148348,0.060499002
0.287839637,0.066877492
0.293050868,0.069917015
0.294043483,0.073044852
0.299254714,0.079107339
0.306078944,0.083912557
0.30868456,0.0885518
0.316718541,0.09221436
0.323160201,0.096641631
0.332038594,0.099968792
0.340820483,0.103483777
0.351242945,0.106542618
0.361665406,0.109145317
0.372087868,0.110486914
0.382510329,0.111613856
0.392808714,0.112041634
0.403355252,0.11236515
0.413777714,0.112687134
0.424200176,0.113009117
0.434002253,0.113522757
0.445696503,0.11422997
0.456118964,0.115880135
0.465716314,0.118955076
0.473706868,0.123647983
0.479612929,0.127506953
0.483260791,0.131214591
0.487851637,0.13606159
0.491946176,0.142846239
0.49542033,0.147514997
0.496578381,0.151861772
0.499763022,0.156852513
0.501500099,0.161682263
0.505842791,0.168282922
0.507579868,0.173354159
0.510185483,0.179391347
0.512791099,0.185348038
0.514817688,0.191519385
0.518291842,0.197851724
0.520607945,0.20386208
0.523089484,0.208139858
0.524950637,0.212716621
0.528424791,0.217546371
0.531030407,0.22144237
0.533636022,0.22574353
0.537978714,0.232160837
0.543934407,0.237670329
0.549269714,0.243192343
0.555638996,0.247616036
0.563290407,0.25156161
0.572968407,0.253539508
0.582398253,0.251009639
0.589511996,0.246318563
0.596046714,0.239657426
0.601257945,0.23321776
0.606593253,0.226481409
0.611804484,0.221222348
0.615402714,0.217339382
0.622102868,0.213935558
0.63091233,0.211643343
0.640900522,0.210865217
0.65188133,0.212187648
0.662613984,0.215332736
0.672167907,0.219236784
0.680766438,0.220798403
0.690841484,0.15556458
0.70068492,0.056357939
0.708863657,0.054300823
0.719503253,0.055535092
0.730297945,0.056853691
0.739975945,0.058095627
0.751142869,0.059843536
0.76156533,0.061545448
0.771615561,0.063584676
0.782038022,0.065409248
0.792460484,0.066375198
0.802882946,0.065248256
0.808279864,0.062233826
0.812424889,0.058776391
0.815533658,0.054934797
0.818642426,0.051093203
0.821751195,0.048019928
0.82737573,0.045446282
0.838058753,0.044399835
0.847426561,0.043468384
0.856608253,0.041950463
0.866534407,0.042824417
0.877577254,0.045124298
0.887565446,0.046806661
0.897801792,0.049356079
0.909496042,0.052570163
0.9192671,0.05550826
0.929294771,0.059437921
0.938157811,0.064242058
0.945323254,0.068588833
0.952271561,0.072855112
0.957482792,0.077805606
0.962867731,0.082345571
0.9660441,0.088684043
0.968194767,0.094065764
0.971255331,0.099861464
0.972595361,0.105013198
0.973985023,0.115316664
0.974419292,0.111855343
0.976590638,0.119904927
0.976590638,0.124815172
0.977459177,0.128517981
0.979196254,0.135279631
0.979196254,0.132381781
0.979630523,0.141155826
0.980437023,0.150872823
0.980933331,0.146549047
0.981801869,0.15556458
0.982370912,0.159042
0.982370912,0.162883594
0.983407168,0.167109348
0.984443424,0.171719261
0.984443424,0.175560855
0.98547968,0.17863413
0.986515937,0.183628203
0.987552193,0.187469797
0.989618715,0.191197402
0.989624705,0.194384667
0.990487254,0.19903233

